SP-TransientBench: A Real-Captured Single Photon Perception Benchmark

Single-photon LiDAR (SPL) based on single-photon avalanche diode (SPAD) sensing enables time-resolved photon measurements with extreme sensitivity, offering unique potential for active 3D perception in photon-starved scenarios.However, real-world single photon perception remains fundamentally challenging due to unique measurement noise and complex multi-return transient phenomena, which jointly complicate geometric reconstruction and semantic scene understanding. Despite growing interest in SPAD-based sensing, existing studies are largely limited to simulated data or small-scale controlled captures. As a result, systematic evaluation of real-world single photon perception across depth estimation, multi-view reconstruction, and 3D semantic understanding remains underexplored. To bridge this gap, we introduce SP-TransientBench (STB), a real-captured multi-task benchmark for single photon perception. SP-TransientBenc comprises 10 diverse scenes and 10,297 views captured using a solid-state single-photon LiDAR at $256\times192$ resolution. Each view provides full time-of-flight histograms with multi-return behavior,standardized metadata, and calibrated camera poses for multi-view evaluation. We further provide 13-class 3D semantic annotations for selected scenes. By providing dedicated data splits and evaluation protocols for each task, STB enables consistent and reproducible benchmarking of real-world single photon perception across multiple 3D vision problems. The dataset and code will be released upon acceptance.

==> baocuo.txt <==
Log for main.tex at step 'second_run:0': [FAILED]

--
# pdflatex: /usr/local/texlive/2025/bin/x86_64-linux/pdflatex -interaction=batchmode -recorder -no-parse-first-line -file-line-error main.tex
This is pdfTeX, Version 3.141592653-2.6-1.40.28 (TeX Live 2025) (preloaded format=pdflatex 2025.8.3) 16 JUN 2026 15:53
entering extended mode
file:line:error style messages enabled.
**main.tex
(./main.tex
LaTeX2e <2025-06-01> patch level 1
L3 programming layer <2025-07-20>
(./llncs.cls
Document Class: llncs 2022/09/05 v2.22
LaTeX document class for Lecture Notes in Computer Science
(/usr/local/texlive/2025/texmf-dist/tex/latex/base/article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(/usr/local/texlive/2025/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2025/01/22 v1.4n Standard LaTeX file (size option)
)
\c@part=\count275
\c@section=\count276
\c@subsection=\count277
\c@subsubsection=\count278
\c@paragraph=\count279
\c@subparagraph=\count280
\c@figure=\count281
\c@table=\count282
\abovecaptionskip=\skip49
\belowcaptionskip=\skip50
\bibindent=\dimen148
) (/usr/local/texlive/2025/texmf-dist/tex/latex/tools/multicol.sty
Package: multicol 2025/05/25 v2.0a multicolumn formatting (FMi)
\c@tracingmulticols=\count283
\mult@box=\box53
\multicol@leftmargin=\dimen149
\c@unbalance=\count284
\c@collectmore=\count285
\doublecol@number=\count286
\multicoltolerance=\count287
\multicolpretolerance=\count288
\full@width=\dimen150
\page@free=\dimen151
\premulticols=\dimen152
\postmulticols=\dimen153
\multicolsep=\skip51
\multicolbaselineskip=\skip52
\partial@page=\box54
\last@line=\box55
\mc@boxedresult=\box56
\maxbalancingoverflow=\dimen154
\mult@rightbox=\box57
\mult@grightbox=\box58
\mult@firstbox=\box59
\mult@gfirstbox=\box60
\@tempa=\box61
\@tempa=\box62
\@tempa=\box63
\@tempa=\box64
\@tempa=\box65
\@tempa=\box66
\@tempa=\box67
\@tempa=\box68
\@tempa=\box69
\@tempa=\box70
\@tempa=\box71
\@tempa=\box72
\@tempa=\box73
\@tempa=\box74
\@tempa=\box75
\@tempa=\box76
\@tempa=\box77
\@tempa=\box78
\@tempa=\box79
\@tempa=\box80
\@tempa=\box81
\@tempa=\box82
\@tempa=\box83
\@tempa=\box84
\@tempa=\box85
\@tempa=\box86
\@tempa=\box87
\@tempa=\box88
\@tempa=\box89
\@tempa=\box90
\@tempa=\box91
\@tempa=\box92
\@tempa=\box93
\@tempa=\box94
\@tempa=\box95
\@tempa=\box96
\c@minrows=\count289
\c@columnbadness=\count290
\c@finalcolumnbadness=\count291
\last@try=\dimen155
\multicolovershoot=\dimen156
\multicolundershoot=\dimen157
\mult@nat@firstbox=\box97
\colbreak@box=\box98
\mc@col@check@num=\count292
\g__mc_curr_col_int=\count293
) (/usr/local/texlive/2025/texmf-dist/tex/latex/oberdiek/aliascnt.sty
Package: aliascnt 2018/09/07 v1.5 Alias counters (HO)
)
\c@chapter=\count294
LaTeX Font Info: Redeclaring math symbol \Gamma on input line 362.
LaTeX Font Info: Redeclaring math symbol \Delta on input line 363.
LaTeX Font Info: Redeclaring math symbol \Theta on input line 364.
LaTeX Font Info: Redeclaring math symbol \Lambda on input line 365.
LaTeX Font Info: Redeclaring math symbol \Xi on input line 366.
LaTeX Font Info: Redeclaring math symbol \Pi on input line 367.
LaTeX Font Info: Redeclaring math symbol \Sigma on input line 368.
LaTeX Font Info: Redeclaring math symbol \Upsilon on input line 369.
LaTeX Font Info: Redeclaring math symbol \Phi on input line 370.
LaTeX Font Info: Redeclaring math symbol \Psi on input line 371.
LaTeX Font Info: Redeclaring math symbol \Omega on input line 372.
LaTeX Info: Redefining \vec on input line 377.
\tocchpnum=\dimen158
\tocsecnum=\dimen159
\tocsectotal=\dimen160
\tocsubsecnum=\dimen161
\tocsubsectotal=\dimen162
\tocsubsubsecnum=\dimen163
\tocsubsubsectotal=\dimen164
\tocparanum=\dimen165
\tocparatotal=\dimen166
\tocsubparanum=\dimen167
\@tempcntc=\count295
\fnindent=\dimen168
\c@@inst=\count296
\c@@auth=\count297
\c@auco=\count298
\instindent=\dimen169
\authrun=\box99
\authorrunning=\toks17
\tocauthor=\toks18
\titrun=\box100
\titlerunning=\toks19
\toctitle=\toks20
\c@theorem=\count299
\c@case=\count300
\c@conjecture=\count301
\c@corollary=\count302
\c@definition=\count303
\c@example=\count304
\c@exercise=\count305
\c@lemma=\count306
\c@note=\count307
\c@problem=\count308
\c@property=\count309
\c@proposition=\count310
\c@question=\count311
\c@solution=\count312
\c@remark=\count313
\headlineindent=\dimen170
) (./eccv.sty
Package: eccv LaTeX style for ECCV
(/usr/local/texlive/2025/texmf-dist/tex/latex/silence/silence.sty
Package: silence 2012/07/02 v1.5b Selective filtering of warnings and error messages
\sl@Save=\count314
\sl@StateNumber=\count315
\sl@MessageCount=\count316
\sl@Casualties=\count317
\sl@Filter=\toks21
\sl@Message=\toks22
\sl@UnexpandedMessage=\toks23
\sl@Mess@ge=\toks24
\sl@WarningCount=\count318
\sl@WarningNumber=\count319
\sl@WarningCasualties=\count320
\sl@TempBOW=\toks25
\sl@BankOfWarnings=\toks26
LaTeX Info: Redefining \GenericWarning on input line 433.
\sl@ErrorCount=\count321
\sl@ErrorNumber=\count322
\sl@ErrorCasualties=\count323
\sl@TempBOE=\toks27
\sl@BankOfErrors=\toks28
LaTeX Info: Redefining \GenericError on input line 601.
) (/usr/local/texlive/2025/texmf-dist/tex/latex/etoolbox/etoolbox.sty
Package: etoolbox 2025/02/11 v2.5l e-TeX tools for LaTeX (JAW)
\etb@tempcnta=\count324
) (/usr/local/texlive/2025/texmf-dist/tex/latex/base/fontenc.sty
Package: fontenc 2024/12/21 v2.1c Standard LaTeX package
) (/usr/local/texlive/2025/texmf-dist/tex/latex/lineno/lineno.sty
Package: lineno 2025/05/13 line numbers on paragraphs v5.5
(/usr/local/texlive/2025/texmf-dist/tex/latex/kvoptions/kvoptions.sty
Package: kvoptions 2022-06-15 v3.15 Key value format for package options (HO)
(/usr/local/texlive/2025/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 2022/05/29 v1.15 key=value parser (DPC)
\KV@toks@=\toks29
) (/usr/local/texlive/2025/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty
Package: ltxcmds 2023-12-04 v1.26 LaTeX kernel commands for general use (HO)
) (/usr/local/texlive/2025/texmf-dist/tex/latex/kvsetkeys/kvsetkeys.sty
Package: kvsetkeys 2022-10-05 v1.19 Key value parser (HO)
))
\linenopenalty=\count325
\output=\toks30
\linenoprevgraf=\count326
\linenumbersep=\dimen171
\linenumberwidth=\dimen172
\c@linenumber=\count327
\c@pagewiselinenumber=\count328
\c@LN@truepage=\count329
\c@internallinenumber=\count330
\c@internallinenumbers=\count331
\quotelinenumbersep=\dimen173
\bframerule=\dimen174
\bframesep=\dimen175
\bframebox=\box101
) (/usr/local/texlive/2025/texmf-dist/tex/latex/xcolor/xcolor.sty
Package: xcolor 2024/09/29 v3.02 LaTeX color extensions (UK)
(/usr/local/texlive/2025/texmf-dist/tex/latex/graphics-cfg/color.cfg
File: color.cfg 2016/01/02 v1.6 sample color configuration
)
Package xcolor Info: Driver file: pdftex.def on input line 274.
(/usr/local/texlive/2025/texmf-dist/tex/latex/graphics-def/pdftex.def
File: pdftex.def 2024/04/13 v1.2c Graphics/color driver for pdftex
) (/usr/local/texlive/2025/texmf-dist/tex/latex/graphics/mathcolor.ltx)
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1349.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1353.
Package xcolor Info: Model `RGB' extended on input line 1365.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1367.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1368.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1369.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1370.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1371.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1372.
) (/usr/local/texlive/2025/texmf-dist/tex/latex/graphics/dvipsnam.def
File: dvipsnam.def 2016/06/17 v3.0m Driver-dependent file (DPC,SPQR)
) (/usr/local/texlive/2025/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2025/06/16 v2.17y AMS math features
\@mathmargin=\skip53
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2025/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2024/11/17 v2.01 AMS text
(/usr/local/texlive/2025/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0 generic functions
\@emptytoks=\toks31
\ex@=\dimen176
)) (/usr/local/texlive/2025/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d Bold Symbols
\pmbraise@=\dimen177
) (/usr/local/texlive/2025/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 2022/04/08 v2.04 operator names
)
\inf@bad=\count332
LaTeX Info: Redefining \frac on input line 233.
\uproot@=\count333
\leftroot@=\count334
LaTeX Info: Redefining \overline on input line 398.
LaTeX Info: Redefining \colon on input line 409.
\classnum@=\count335
\DOTSCASE@=\count336
LaTeX Info: Redefining \ldots on input line 495.
LaTeX Info: Redefining \dots on input line 498.
LaTeX Info: Redefining \cdots on input line 619.
\Mathstrutbox@=\box102
\strutbox@=\box103
LaTeX Info: Redefining \big on input line 721.
LaTeX Info: Redefining \Big on input line 722.
LaTeX Info: Redefining \bigg on input line 723.
LaTeX Info: Redefining \Bigg on input line 724.
\big@size=\dimen178
LaTeX Font Info: Redeclaring font encoding OML on input line 742.
LaTeX Font Info: Redeclaring font encoding OMS on input line 743.
\macc@depth=\count337
LaTeX Info: Redefining \bmod on input line 904.
LaTeX Info: Redefining \pmod on input line 909.
LaTeX Info: Redefining \smash on input line 939.
LaTeX Info: Redefining \relbar on input line 969.
LaTeX Info: Redefining \Relbar on input line 970.
\c@MaxMatrixCols=\count338
\dotsspace@=\muskip17
\c@parentequation=\count339
\dspbrk@lvl=\count340
\tag@help=\toks32
\row@=\count341
\column@=\count342
\maxfields@=\count343
\andhelp@=\toks33
\eqnshift@=\dimen179
\alignsep@=\dimen180
\tagshift@=\dimen181
\tagwidth@=\dimen182
\totwidth@=\dimen183
\lineht@=\dimen184
\@envbody=\toks34
\multlinegap=\skip54
\multlinetaggap=\skip55
\mathdisplay@stack=\toks35
LaTeX Info: Redefining \[ on input line 2949.
LaTeX Info: Redefining \] on input line 2950.
)
\@LN@amsmath@ams@eqpen=\count344
(/usr/local/texlive/2025/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols
(/usr/local/texlive/2025/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info: Redeclaring math symbol \hbar on input line 98.
LaTeX Font Info: Overwriting math alphabet `\mathfrak' in version `bold'
(Font) U/euf/m/n --> U/euf/b/n on input line 106.
)) (/usr/local/texlive/2025/texmf-dist/tex/latex/cite/cite.sty
LaTeX Info: Redefining \cite on input line 302.
LaTeX Info: Redefining \nocite on input line 332.
Package: cite 2015/02/27 v 5.5
) (/usr/local/texlive/2025/texmf-dist/tex/latex/tools/xspace.sty
Package: xspace 2014/10/28 v1.13 Space after command names (DPC,MH)
) (/usr/local/texlive/2025/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip18
Package: url 2013/09/16 ver 3.4 Verb mode for urls, etc.
) (/usr/local/texlive/2025/texmf-dist/tex/latex/caption/caption.sty
Package: caption 2023/08/05 v3.6o Customizing captions (AR)
(/usr/local/texlive/2025/texmf-dist/tex/latex/caption/caption3.sty
Package: caption3 2023/07/31 v2.4d caption3 kernel (AR)
\caption@tempdima=\dimen185
\captionmargin=\dimen186
\caption@leftmargin=\dimen187
\caption@rightmargin=\dimen188
\caption@width=\dimen189
\caption@indent=\dimen190
\caption@parindent=\dimen191
\caption@hangindent=\dimen192
Package caption Info: Unknown document class (or package),
(caption) standard defaults will be used.
Package caption Info: \@makecaption = \long macro:#1#2->\small \vskip \abovecaptionskip \sbox \@tempboxa {{\bfseries #1.} #2}\ifdim \wd \@tempboxa >\hsize {\bfseries #1.} #2\par \else \global \@minipagefalse \hb@xt@ \hsize {\hfil \box \@tempboxa \hfil }\fi \vskip \belowcaptionskip on input line 1175.
)
\c@caption@flags=\count345
\c@continuedfloat=\count346
) (/usr/local/texlive/2025/texmf-dist/tex/latex/caption/subcaption.sty
Package: subcaption 2023/07/28 v1.6b Sub-captions (AR)
Package caption Info: New subtype `subfigure' on input line 238.
\c@subfigure=\count347
Package caption Info: New subtype `subtable' on input line 238.
\c@subtable=\count348
)
\cv@tmpc@=\count349
\cv@tmpc=\count350
(/usr/local/texlive/2025/texmf-dist/tex/latex/geometry/geometry.sty
Package: geometry 2020/01/02 v5.9 Page Geometry
(/usr/local/texlive/2025/texmf-dist/tex/generic/iftex/ifvtex.sty
Package: ifvtex 2019/10/25 v1.7 ifvtex legacy package. Use iftex instead.
(/usr/local/texlive/2025/texmf-dist/tex/generic/iftex/iftex.sty
Package: iftex 2024/12/12 v1.0g TeX engine tests
))
\Gm@cnth=\count351
\Gm@cntv=\count352
\c@Gm@tempcnt=\count353
\Gm@bindingoffset=\dimen193
\Gm@wd@mp=\dimen194
\Gm@odd@mp=\dimen195
\Gm@even@mp=\dimen196
\Gm@layoutwidth=\dimen197
\Gm@layoutheight=\dimen198
\Gm@layouthoffset=\dimen199
\Gm@layoutvoffset=\dimen256
\Gm@dimlist=\toks36
)) (./eccvabbrv.sty
Package: eccvabbrv Common abbreviations for ECCV
) (/usr/local/texlive/2025/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 2024/12/31 v1.2e Enhanced LaTeX Graphics (DPC,SPQR)
(/usr/local/texlive/2025/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2024/08/06 v1.4g Standard LaTeX Graphics (DPC,SPQR)
(/usr/local/texlive/2025/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 2023/12/02 v1.11 sin cos tan (DPC)
) (/usr/local/texlive/2025/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
File: graphics.cfg 2016/06/04 v1.11 sample graphics configuration
)
Package graphics Info: Driver file: pdftex.def on input line 106.
)
\Gin@req@height=\dimen257
\Gin@req@width=\dimen258
) (/usr/local/texlive/2025/texmf-dist/tex/latex/booktabs/booktabs.sty
Package: booktabs 2020/01/12 v1.61803398 Publication quality tables
\heavyrulewidth=\dimen259
\lightrulewidth=\dimen260
\cmidrulewidth=\dimen261
\belowrulesep=\dimen262
\belowbottomsep=\dimen263
\aboverulesep=\dimen264
\abovetopsep=\dimen265
\cmidrulesep=\dimen266
\cmidrulekern=\dimen267
\defaultaddspace=\dimen268
\@cmidla=\count354
\@cmidlb=\count355
\@aboverulesep=\dimen269
\@belowrulesep=\dimen270
\@thisruleclass=\count356
\@lastruleclass=\count357
\@thisrulewidth=\dimen271
) (/usr/local/texlive/2025/texmf-dist/tex/latex/enumitem/enumitem.sty
Package: enumitem 2025/02/06 v3.11 Customized lists
\labelindent=\skip56
\enit@outerparindent=\dimen272
\enit@toks=\toks37
\enit@inbox=\box104
\enit@count@id=\count358
\enitdp@description=\count359
) (/usr/local/texlive/2025/texmf-dist/tex/latex/psnfss/pifont.sty
Package: pifont 2020/03/25 PSNFSS-v9.3 Pi font support (SPQR)
LaTeX Font Info: Trying to load font information for U+pzd on input line 63.
(/usr/local/texlive/2025/texmf-dist/tex/latex/psnfss/upzd.fd
File: upzd.fd 2001/06/04 font definitions for U/pzd.
)
LaTeX Font Info: Trying to load font information for U+psy on input line 64.
(/usr/local/texlive/2025/texmf-dist/tex/latex/psnfss/upsy.fd
File: upsy.fd 2001/06/04 font definitions for U/psy.
)) (/usr/local/texlive/2025/texmf-dist/tex/latex/multirow/multirow.sty
Package: multirow 2024/11/12 v2.9 Span multiple rows of a table
\multirow@colwidth=\skip57
\multirow@cntb=\count360
\multirow@dima=\skip58
\bigstrutjot=\dimen273
) (/usr/local/texlive/2025/texmf-dist/tex/latex/colortbl/colortbl.sty
Package: colortbl 2024/10/29 v1.0k Color table columns (DPC)
(/usr/local/texlive/2025/texmf-dist/tex/latex/tools/array.sty
Package: array 2025/06/08 v2.6j Tabular extension package (FMi)
\col@sep=\dimen274
\ar@mcellbox=\box105
\extrarowheight=\dimen275
\NC@list=\toks38
\extratabsurround=\skip59
\backup@length=\skip60
\ar@cellbox=\box106
)
\everycr=\toks39
\minrowclearance=\skip61
\rownum=\count361
) (/usr/local/texlive/2025/texmf-dist/tex/latex/axessibility/axessibility.sty
Package: axessibility
(/usr/local/texlive/2025/texmf-dist/tex/generic/xstring/xstring.sty (/usr/local/texlive/2025/texmf-dist/tex/generic/xstring/xstring.tex
\xs_counta=\count362
\xs_countb=\count363
)
Package: xstring 2023/08/22 v1.86 String manipulations (CT)
) (/usr/local/texlive/2025/texmf-dist/tex/latex/accsupp/accsupp.sty
Package: accsupp 2019/12/05 v0.6 Accessibility support by marked content (HO)
(/usr/local/texlive/2025/texmf-dist/tex/generic/pdfescape/pdfescape.sty
Package: pdfescape 2019/12/09 v1.15 Implements pdfTeX's escape features (HO)
(/usr/local/texlive/2025/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
Package: pdftexcmds 2020-06-27 v0.33 Utility functions of pdfTeX for LuaTeX (HO)
(/usr/local/texlive/2025/texmf-dist/tex/generic/infwarerr/infwarerr.sty
Package: infwarerr 2019/12/03 v1.5 Providing info/warning/error messages (HO)
)
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
)) (/usr/local/texlive/2025/texmf-dist/tex/latex/accsupp/accsupp-pdftex.def
File: accsupp-pdftex.def 2019/12/05 v0.6 accsupp driver for pdfTeX (HO)
)) (/usr/local/texlive/2025/texmf-dist/tex/generic/pdftex/glyphtounicode.tex)
\@mltext=\toks40
\@mltexttmp=\toks41
) (/usr/local/texlive/2025/texmf-dist/tex/latex/hyperref/hyperref.sty
Package: hyperref 2025-07-12 v7.01o Hypertext links for LaTeX
(/usr/local/texlive/2025/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty
Package: kvdefinekeys 2019-12-19 v1.6 Define keys (HO)
) (/usr/local/texlive/2025/texmf-dist/tex/latex/hycolor/hycolor.sty
Package: hycolor 2020-01-27 v1.10 Color options for hyperref/bookmark (HO)
) (/usr/local/texlive/2025/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2025-06-21 v2.57 Cross-referencing by name of section
(/usr/local/texlive/2025/texmf-dist/tex/latex/refcount/refcount.sty
Package: refcount 2019/12/15 v3.6 Data extraction from label references (HO)
) (/usr/local/texlive/2025/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty
Package: gettitlestring 2019/12/15 v1.6 Cleanup title references (HO)
)
\c@section@level=\count364
) (/usr/local/texlive/2025/texmf-dist/tex/generic/stringenc/stringenc.sty
Package: stringenc 2019/11/29 v1.12 Convert strings between diff. encodings (HO)
)
\@linkdim=\dimen276
\Hy@linkcounter=\count365
\Hy@pagecounter=\count366
(/usr/local/texlive/2025/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2025-07-12 v7.01o Hyperref: PDFDocEncoding definition (HO)
Now handling font encoding PD1 ...
... no UTF-8 mapping file for font encoding PD1
) (/usr/local/texlive/2025/texmf-dist/tex/generic/intcalc/intcalc.sty
Package: intcalc 2019/12/15 v1.3 Expandable calculations with integers (HO)
)
\Hy@SavedSpaceFactor=\count367
(/usr/local/texlive/2025/texmf-dist/tex/latex/hyperref/puenc.def
File: puenc.def 2025-07-12 v7.01o Hyperref: PDF Unicode definition (HO)
Now handling font encoding PU ...
... no UTF-8 mapping file for font encoding PU
)
Package hyperref Info: Hyper figures OFF on input line 4195.
Package hyperref Info: Link nesting OFF on input line 4200.
Package hyperref Info: Hyper index ON on input line 4203.
Package hyperref Info: Plain pages OFF on input line 4210.
Package hyperref Info: Backreferencing ON on input line 4213.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks ON on input line 4462.
(/usr/local/texlive/2025/texmf-dist/tex/latex/hyperref/backref.sty
Package: backref 2025-06-21 v1.45 Bibliographical back referencing
(/usr/local/texlive/2025/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
Package: rerunfilecheck 2025-06-21 v1.11 Rerun checks for auxiliary files (HO)
(/usr/local/texlive/2025/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
Package: uniquecounter 2019/12/15 v1.4 Provide unlimited unique counter (HO)
(/usr/local/texlive/2025/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty
Package: bigintcalc 2019/12/15 v1.5 Expandable calculations on big integers (HO)
))
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 284.
))
\c@Hy@tempcnt=\count368
LaTeX Info: Redefining \url on input line 4801.
\XeTeXLinkMargin=\dimen277
(/usr/local/texlive/2025/texmf-dist/tex/generic/bitset/bitset.sty
Package: bitset 2019/12/09 v1.3 Handle bit-vector datatype (HO)
)
\Fld@menulength=\count369
\Field@Width=\dimen278
\Fld@charsize=\dimen279
Package hyperref Info: Hyper figures OFF on input line 6078.
Package hyperref Info: Link nesting OFF on input line 6083.
Package hyperref Info: Hyper index ON on input line 6086.
Package hyperref Info: backreferencing ON on input line 6091.
Package hyperref Info: Link coloring OFF on input line 6098.
Package hyperref Info: Link coloring with OCG OFF on input line 6103.
Package hyperref Info: PDF/A mode OFF on input line 6108.
\Hy@abspage=\count370
\c@Item=\count371
\c@Hfootnote=\count372
)
Package hyperref Info: Driver (autodetected): hpdftex.
(/usr/local/texlive/2025/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2025-07-12 v7.01o Hyperref driver for pdfTeX
\Fld@listcount=\count373
\c@bookmark@seq@number=\count374
\Hy@SectionHShift=\skip62
) (/usr/local/texlive/2025/texmf-dist/tex/latex/orcidlink/orcidlink.sty
Package: orcidlink 2024/06/26 v1.1.0 Support ORCID's three different ID formats.
(/usr/local/texlive/2025/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty (/usr/local/texlive/2025/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty (/usr/local/texlive/2025/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
\pgfutil@everybye=\toks42
\pgfutil@tempdima=\dimen280
\pgfutil@tempdimb=\dimen281
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
\pgfutil@abb=\box107
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/pgf.revision.tex)
Package: pgfrcs 2023-01-15 v3.1.10 (3.1.10)
))
Package: pgf 2023-01-15 v3.1.10 (3.1.10)
(/usr/local/texlive/2025/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty (/usr/local/texlive/2025/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
Package: pgfsys 2023-01-15 v3.1.10 (3.1.10)
(/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
\pgfkeys@pathtoks=\toks43
\pgfkeys@temptoks=\toks44
(/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/utilities/pgfkeyslibraryfiltered.code.tex
\pgfkeys@tmptoks=\toks45
))
\pgf@x=\dimen282
\pgf@y=\dimen283
\pgf@xa=\dimen284
\pgf@ya=\dimen285
\pgf@xb=\dimen286
\pgf@yb=\dimen287
\pgf@xc=\dimen288
\pgf@yc=\dimen289
\pgf@xd=\dimen290
\pgf@yd=\dimen291
\w@pgf@writea=\write3
\r@pgf@reada=\read2
\c@pgf@counta=\count375
\c@pgf@countb=\count376
\c@pgf@countc=\count377
\c@pgf@countd=\count378
\t@pgf@toka=\toks46
\t@pgf@tokb=\toks47
\t@pgf@tokc=\toks48
\pgf@sys@id@count=\count379
(/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg
File: pgf.cfg 2023-01-15 v3.1.10 (3.1.10)
)
Driver file for pgf: pgfsys-pdftex.def
(/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
File: pgfsys-pdftex.def 2023-01-15 v3.1.10 (3.1.10)
(/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
File: pgfsys-common-pdf.def 2023-01-15 v3.1.10 (3.1.10)
))) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
File: pgfsyssoftpath.code.tex 2023-01-15 v3.1.10 (3.1.10)
\pgfsyssoftpath@smallbuffer@items=\count380
\pgfsyssoftpath@bigbuffer@items=\count381
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
File: pgfsysprotocol.code.tex 2023-01-15 v3.1.10 (3.1.10)
)) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
Package: pgfcore 2023-01-15 v3.1.10 (3.1.10)
(/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
\pgfmath@dimen=\dimen292
\pgfmath@count=\count382
\pgfmath@box=\box108
\pgfmath@toks=\toks49
\pgfmath@stack@operand=\toks50
\pgfmath@stack@operation=\toks51
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.code.tex) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison.code.tex) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.tex) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code.tex) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.tex) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerarithmetics.code.tex) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex
\c@pgfmathroundto@lastzeros=\count383
)) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/math/pgfint.code.tex) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
File: pgfcorepoints.code.tex 2023-01-15 v3.1.10 (3.1.10)
\pgf@picminx=\dimen293
\pgf@picmaxx=\dimen294
\pgf@picminy=\dimen295
\pgf@picmaxy=\dimen296
\pgf@pathminx=\dimen297
\pgf@pathmaxx=\dimen298
\pgf@pathminy=\dimen299
\pgf@pathmaxy=\dimen300
\pgf@xx=\dimen301
\pgf@xy=\dimen302
\pgf@yx=\dimen303
\pgf@yy=\dimen304
\pgf@zx=\dimen305
\pgf@zy=\dimen306
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
File: pgfcorepathconstruct.code.tex 2023-01-15 v3.1.10 (3.1.10)
\pgf@path@lastx=\dimen307
\pgf@path@lasty=\dimen308
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
File: pgfcorepathusage.code.tex 2023-01-15 v3.1.10 (3.1.10)
\pgf@shorten@end@additional=\dimen309
\pgf@shorten@start@additional=\dimen310
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
File: pgfcorescopes.code.tex 2023-01-15 v3.1.10 (3.1.10)
\pgfpic=\box109
\pgf@hbox=\box110
\pgf@layerbox@main=\box111
\pgf@picture@serial@count=\count384
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
File: pgfcoregraphicstate.code.tex 2023-01-15 v3.1.10 (3.1.10)
\pgflinewidth=\dimen311
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
File: pgfcoretransformations.code.tex 2023-01-15 v3.1.10 (3.1.10)
\pgf@pt@x=\dimen312
\pgf@pt@y=\dimen313
\pgf@pt@temp=\dimen314
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
File: pgfcorequick.code.tex 2023-01-15 v3.1.10 (3.1.10)
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
File: pgfcoreobjects.code.tex 2023-01-15 v3.1.10 (3.1.10)
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
File: pgfcorepathprocessing.code.tex 2023-01-15 v3.1.10 (3.1.10)
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
File: pgfcorearrows.code.tex 2023-01-15 v3.1.10 (3.1.10)
\pgfarrowsep=\dimen315
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
File: pgfcoreshade.code.tex 2023-01-15 v3.1.10 (3.1.10)
\pgf@max=\dimen316
\pgf@sys@shading@range@num=\count385
\pgf@shadingcount=\count386
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
File: pgfcoreimage.code.tex 2023-01-15 v3.1.10 (3.1.10)
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
File: pgfcoreexternal.code.tex 2023-01-15 v3.1.10 (3.1.10)
\pgfexternal@startupbox=\box112
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
File: pgfcorelayers.code.tex 2023-01-15 v3.1.10 (3.1.10)
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
File: pgfcoretransparency.code.tex 2023-01-15 v3.1.10 (3.1.10)
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
File: pgfcorepatterns.code.tex 2023-01-15 v3.1.10 (3.1.10)
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex
File: pgfcorerdf.code.tex 2023-01-15 v3.1.10 (3.1.10)
))) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
File: pgfmoduleshapes.code.tex 2023-01-15 v3.1.10 (3.1.10)
\pgfnodeparttextbox=\box113
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
File: pgfmoduleplot.code.tex 2023-01-15 v3.1.10 (3.1.10)
) (/usr/local/texlive/2025/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
Package: pgfcomp-version-0-65 2023-01-15 v3.1.10 (3.1.10)
\pgf@nodesepstart=\dimen317
\pgf@nodesepend=\dimen318
) (/usr/local/texlive/2025/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
Package: pgfcomp-version-1-18 2023-01-15 v3.1.10 (3.1.10)
)) (/usr/local/texlive/2025/texmf-dist/tex/latex/pgf/utilities/pgffor.sty (/usr/local/texlive/2025/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)) (/usr/local/texlive/2025/texmf-dist/tex/latex/pgf/math/pgfmath.sty (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
Package: pgffor 2023-01-15 v3.1.10 (3.1.10)
\pgffor@iter=\dimen319
\pgffor@skip=\dimen320
\pgffor@stack=\toks52
\pgffor@toks=\toks53
)) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
Package: tikz 2023-01-15 v3.1.10 (3.1.10)
(/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
File: pgflibraryplothandlers.code.tex 2023-01-15 v3.1.10 (3.1.10)
\pgf@plot@mark@count=\count387
\pgfplotmarksize=\dimen321
)
\tikz@lastx=\dimen322
\tikz@lasty=\dimen323
\tikz@lastxsaved=\dimen324
\tikz@lastysaved=\dimen325
\tikz@lastmovetox=\dimen326
\tikz@lastmovetoy=\dimen327
\tikzleveldistance=\dimen328
\tikzsiblingdistance=\dimen329
\tikz@figbox=\box114
\tikz@figbox@bg=\box115
\tikz@tempbox=\box116
\tikz@tempbox@bg=\box117
\tikztreelevel=\count388
\tikznumberofchildren=\count389
\tikznumberofcurrentchild=\count390
\tikz@fig@count=\count391
(/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
File: pgfmodulematrix.code.tex 2023-01-15 v3.1.10 (3.1.10)
\pgfmatrixcurrentrow=\count392
\pgfmatrixcurrentcolumn=\count393
\pgf@matrix@numberofcolumns=\count394
)
\tikz@expandcount=\count395
(/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopaths.code.tex
File: tikzlibrarytopaths.code.tex 2023-01-15 v3.1.10 (3.1.10)
))) (/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarysvg.path.code.tex
File: tikzlibrarysvg.path.code.tex 2023-01-15 v3.1.10 (3.1.10)
(/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/libraries/pgflibrarysvg.path.code.tex
File: pgflibrarysvg.path.code.tex 2023-01-15 v3.1.10 (3.1.10)
(/usr/local/texlive/2025/texmf-dist/tex/generic/pgf/modules/pgfmoduleparser.code.tex
File: pgfmoduleparser.code.tex 2023-01-15 v3.1.10 (3.1.10)
\pgfparserdef@arg@count=\count396
)
\pgf@lib@svg@last@x=\dimen330
\pgf@lib@svg@last@y=\dimen331
\pgf@lib@svg@last@c@x=\dimen332
\pgf@lib@svg@last@c@y=\dimen333
\pgf@lib@svg@count=\count397
\pgf@lib@svg@max@num=\count398
))
\@curXheight=\skip63
) (/usr/local/texlive/2025/texmf-dist/tex/latex/cleveref/cleveref.sty
Package: cleveref 2018/03/27 v0.21.4 Intelligent cross-referencing
Package cleveref Info: `hyperref' support loaded on input line 2370.
LaTeX Info: Redefining \cref on input line 2370.
LaTeX Info: Redefining \Cref on input line 2370.
LaTeX Info: Redefining \crefrange on input line 2370.
LaTeX Info: Redefining \Crefrange on input line 2370.
LaTeX Info: Redefining \cpageref on input line 2370.
LaTeX Info: Redefining \Cpageref on input line 2370.
LaTeX Info: Redefining \cpagerefrange on input line 2370.
LaTeX Info: Redefining \Cpagerefrange on input line 2370.
LaTeX Info: Redefining \labelcref on input line 2370.
LaTeX Info: Redefining \labelcpageref on input line 2370.
Package cleveref Info: `aliascnt' support loaded on input line 3193.
Package cleveref Info: always capitalise cross-reference names on input line 7830.
Package cleveref Info: always capitalise cross-reference names on input line 7852.
)
==> First Aid for cleveref.sty applied!
(/usr/local/texlive/2025/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def
File: l3backend-pdftex.def 2025-06-09 L3 backend support: PDF output (pdfTeX)
\l__color_backend_stack_int=\count399
) (./main.aux)
\openout1 = `main.aux'.

LaTeX Font Info: Checking defaults for OML/cmm/m/it on input line 58.
LaTeX Font Info: ... okay on input line 58.
LaTeX Font Info: Checking defaults for OMS/cmsy/m/n on input line 58.
LaTeX Font Info: ... okay on input line 58.
LaTeX Font Info: Checking defaults for OT1/cmr/m/n on input line 58.
LaTeX Font Info: ... okay on input line 58.
LaTeX Font Info: Checking defaults for T1/cmr/m/n on input line 58.
LaTeX Font Info: ... okay on input line 58.
LaTeX Font Info: Checking defaults for TS1/cmr/m/n on input line 58.
LaTeX Font Info: ... okay on input line 58.
LaTeX Font Info: Checking defaults for OMX/cmex/m/n on input line 58.
LaTeX Font Info: ... okay on input line 58.
LaTeX Font Info: Checking defaults for U/cmr/m/n on input line 58.
LaTeX Font Info: ... okay on input line 58.
LaTeX Font Info: Checking defaults for PD1/pdf/m/n on input line 58.
LaTeX Font Info: ... okay on input line 58.
LaTeX Font Info: Checking defaults for PU/pdf/m/n on input line 58.
LaTeX Font Info: ... okay on input line 58.
(/usr/local/texlive/2025/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count400
\scratchdimen=\dimen334
\scratchbox=\box118
\nofMPsegments=\count401
\nofMParguments=\count402
\everyMPshowfont=\toks54
\MPscratchCnt=\count403
\MPscratchDim=\dimen335
\MPnumerator=\count404
\makeMPintoPDFobject=\count405
\everyMPtoPDFconversion=\toks55
) (/usr/local/texlive/2025/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
Package: epstopdf-base 2020-01-24 v2.11 Base part for package epstopdf
(/usr/local/texlive/2025/texmf-dist/tex/latex/grfext/grfext.sty
Package: grfext 2019/12/03 v1.3 Manage graphics extensions (HO)
)

Package epstopdf Warning: Shell escape feature is not enabled.

Package epstopdf-base Info: Redefining graphics rule for `.eps' on input line 485.
Package grfext Info: Graphics extension search list:
(grfext) [.pdf,.png,.jpg,.mps,.jpeg,.jbig2,.jb2,.PDF,.PNG,.JPG,.JPEG,.JBIG2,.JB2,.eps]
(grfext) \AppendGraphicsExtensions on input line 504.
(/usr/local/texlive/2025/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Live
))
Package caption Info: Begin \AtBeginDocument code.
Package caption Info: hyperref package is loaded.
Package caption Info: End \AtBeginDocument code.
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
*geometry* verbose mode - [ preamble ] result:
* driver: pdftex
* paper: custom
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: twoside
* h-part:(L,W,R)=(34.1433pt, 347.12361pt, 34.14333pt)
* v-part:(T,H,B)=(34.1433pt, 549.13818pt, 34.14331pt)
* \paperwidth=415.41023pt
* \paperheight=617.42479pt
* \textwidth=347.12361pt
* \textheight=549.13818pt
* \oddsidemargin=-38.1267pt
* \evensidemargin=-38.12666pt
* \topmargin=-66.1267pt
* \headheight=12.0pt
* \headsep=16.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=90.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidetrue
* \@mparswitchtrue
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

Package hyperref Info: Link coloring OFF on input line 58.
(./main.out) (./main.out)
\@outlinefile=\write4
\openout4 = `main.out'.

LaTeX Font Info: Trying to load font information for U+msa on input line 88.
(/usr/local/texlive/2025/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info: Trying to load font information for U+msb on input line 88.
(/usr/local/texlive/2025/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)
Overfull \hbox (4.80055pt too wide) in paragraph at lines 92--97
[]\T1/cmr/m/n/9 Single-photon Li-DAR (SPL) based on single-photon avalanche
[]

<fig/overview.png, id=11, 2811.084pt x 1707.324pt>
File: fig/overview.png Graphic file (type png)
<use fig/overview.png>
Package pdftex.def Info: fig/overview.png used on input line 106.
(pdftex.def) Requested size: 277.69994pt x 168.65826pt.

LaTeX Warning: Citation `rapp2020advances' on page 1 undefined on input line 117.


LaTeX Warning: Citation `2024Transientangelo' on page 1 undefined on input line 119.


LaTeX Warning: Citation `Malik2023TransientNeRF' on page 1 undefined on input line 119.


LaTeX Warning: Citation `ovren2025long' on page 1 undefined on input line 121.


LaTeX Warning: Citation `young2025enhancing' on page 1 undefined on input line 121.


LaTeX Warning: Citation `scheuble2025transient' on page 1 undefined on input line 121.



[1

{/usr/local/texlive/2025/texmf-var/fonts/map/pdftex/updmap/pdftex.map}{/usr/local/texlive/2025/texmf-dist/fonts/enc/dvips/cm-super/cm-super-t1.enc}{/usr/local/texlive/2025/texmf-dist/fonts/enc/dvips/cm-super/cm-super-ts1.enc}]

LaTeX Warning: Citation `shin2015single' on page 2 undefined on input line 124.


LaTeX Warning: Citation `altmann2016robust' on page 2 undefined on input line 125.


LaTeX Warning: Citation `tobin2019three' on page 2 undefined on input line 126.


LaTeX Warning: Citation `rapp2019dead' on page 2 undefined on input line 126.


LaTeX Warning: Citation `Malik2023TransientNeRF' on page 2 undefined on input line 130.


LaTeX Warning: Citation `time_resolved_mnist' on page 2 undefined on input line 130.


LaTeX Warning: Citation `20SPADnet' on page 2 undefined on input line 130.


LaTeX Warning: Citation `otoole2017transient' on page 2 undefined on input line 130.


Underfull \vbox (badness 1430) has occurred while \output is active []



[2 <./fig/overview.png>]

LaTeX Warning: Citation `shin2016computational' on page 3 undefined on input line 137.


LaTeX Warning: Citation `otoole2017transient' on page 3 undefined on input line 162.


LaTeX Warning: Citation `gutierrez2022compressive' on page 3 undefined on input line 162.


LaTeX Warning: Citation `20SPADnet' on page 3 undefined on input line 163.


LaTeX Warning: Citation `time_resolved_mnist' on page 3 undefined on input line 163.


LaTeX Warning: Citation `2023High' on page 3 undefined on input line 163.


LaTeX Warning: Citation `Malik2023TransientNeRF' on page 3 undefined on input line 164.


Overfull \hbox (4.26646pt too wide) in paragraph at lines 162--165
[]\T1/cmr/m/n/10 Early real-captured datasets demon-strate waveform-based re-con-struc-tion from
[]



[3]

LaTeX Warning: Citation `2000Laser' on page 4 undefined on input line 175.


LaTeX Warning: Citation `2016Waveform' on page 4 undefined on input line 175.


LaTeX Warning: Citation `2017A' on page 4 undefined on input line 175.


LaTeX Warning: Citation `kirmani2014first' on page 4 undefined on input line 175.


LaTeX Warning: Citation `shin2015photon' on page 4 undefined on input line 175.


LaTeX Warning: Citation `shin2016photon' on page 4 undefined on input line 175.


LaTeX Warning: Citation `shin2016computational' on page 4 undefined on input line 175.


LaTeX Warning: Citation `2016A' on page 4 undefined on input line 175.


LaTeX Warning: Citation `2017Restoration' on page 4 undefined on input line 175.


LaTeX Warning: Citation `peng2020photon' on page 4 undefined on input line 177.


LaTeX Warning: Citation `yao2022robust' on page 4 undefined on input line 177.


LaTeX Warning: Citation `yao2022dynamic' on page 4 undefined on input line 177.


LaTeX Warning: Citation `Attal2021ToRF' on page 4 undefined on input line 178.


LaTeX Warning: Citation `Malik2023TransientNeRF' on page 4 undefined on input line 178.


LaTeX Warning: Citation `2024Transientangelo' on page 4 undefined on input line 178.


LaTeX Warning: Citation `esp_yolo' on page 4 undefined on input line 178.


LaTeX Warning: Citation `unet_spad' on page 4 undefined on input line 178.


LaTeX Warning: Citation `wen2026noiseaware' on page 4 undefined on input line 178.


LaTeX Warning: Citation `otoole2017transient' on page 4 undefined on input line 241.


LaTeX Warning: Citation `2023High' on page 4 undefined on input line 241.


LaTeX Warning: Citation `20SPADnet' on page 4 undefined on input line 241.


LaTeX Warning: Citation `time_resolved_mnist' on page 4 undefined on input line 241.


LaTeX Warning: Citation `Malik2023TransientNeRF' on page 4 undefined on input line 241.


LaTeX Warning: Citation `adaps_hawk' on page 4 undefined on input line 248.


LaTeX Warning: Citation `livox_avia' on page 4 undefined on input line 248.



[4]

LaTeX Warning: Citation `kummerle2011g' on page 5 undefined on input line 264.

<fig/semantic_category_distribution.png, id=56, 1159.33125pt x 829.0975pt>
File: fig/semantic_category_distribution.png Graphic file (type png)
<use fig/semantic_category_distribution.png>
Package pdftex.def Info: fig/semantic_category_distribution.png used on input line 318.
(pdftex.def) Requested size: 156.20456pt x 111.70827pt.

LaTeX Warning: File `fig/Light Intensity Distribution.png' not found on input line 325.


./main.tex:325: Package pdftex.def Error: File `fig/Light Intensity Distribution.png' not found: using draft setting.

See the pdftex.def package documentation for explanation.
Type H <return> for immediate help.
....def Error: File `\Gin@base .png' not found: using draft setting.

See the pdftex.def package documentation for explanation.
Type H <return> for immediate help\@err@

l.325 \includegraphics[width=\linewidth]{fig/Light Intensity Distribution.png}

Try typing <return> to proceed.
If that doesn't work, type X <return> to quit.


Underfull \vbox (badness 5985) has occurred while \output is active []



[5]

LaTeX Warning: File `fig/dataset statistics.png' not found on input line 387.


./main.tex:387: Package pdftex.def Error: File `fig/dataset statistics.png' not found: using draft setting.

See the pdftex.def package documentation for explanation.
Type H <return> for immediate help.
....def Error: File `\Gin@base .png' not found: using draft setting.

See the pdftex.def package documentation for explanation.
Type H <return> for immediate help\@err@

l.387 \includegraphics[width=0.8\linewidth]{fig/dataset statistics.png}

Try typing <return> to proceed.
If that doesn't work, type X <return> to quit.


LaTeX Warning: Citation `ICP' on page 6 undefined on input line 408.


LaTeX Warning: Citation `kummerle2011g' on page 6 undefined on input line 408.



[6 <./fig/semantic_category_distribution.png>]
Underfull \vbox (badness 4846) has occurred while \output is active []



[7]
Overfull \hbox (0.13893pt too wide) in paragraph at lines 453--456
\T1/cmr/bx/n/10 Histogram-Domain 3D Se-man-tic An-no-ta-tion via Se-quen-tial Peak Peel-
[]

<fig/annotation_pipeline.png, id=89, 1660.2025pt x 774.39313pt>
File: fig/annotation_pipeline.png Graphic file (type png)
<use fig/annotation_pipeline.png>
Package pdftex.def Info: fig/annotation_pipeline.png used on input line 477.
(pdftex.def) Requested size: 277.69994pt x 129.52997pt.


[8]

LaTeX Warning: Citation `shin2016photon' on page 9 undefined on input line 542.


LaTeX Warning: Citation `2016A' on page 9 undefined on input line 542.


LaTeX Warning: Citation `li2020single' on page 9 undefined on input line 542.


LaTeX Warning: Citation `yao2022dynamic' on page 9 undefined on input line 542.


LaTeX Warning: Citation `shin2016photon' on page 9 undefined on input line 545.


LaTeX Warning: Citation `2016A' on page 9 undefined on input line 546.


LaTeX Warning: Citation `li2020single' on page 9 undefined on input line 547.


LaTeX Warning: Citation `yao2022dynamic' on page 9 undefined on input line 548.


Overfull \hbox (25.56316pt too wide) in paragraph at lines 542--550
\T1/cmr/m/n/10 we bench-mark four rep-re-sen-ta-tive meth-ods: Shin [[]\T1/cmr/bx/n/10 ?\T1/cmr/m/n/10 ], Rapp [[]\T1/cmr/bx/n/10 ?\T1/cmr/m/n/10 ], Li [[]\T1/cmr/bx/n/10 ?\T1/cmr/m/n/10 ], and SSPINET [[]\T1/cmr/bx/n/10 ?\T1/cmr/m/n/10 ].
[]


LaTeX Warning: Citation `Scheuble_2025_ICCV' on page 9 undefined on input line 566.



[9 <./fig/annotation_pipeline.png>]

LaTeX Warning: Citation `shin2016photon' on page 10 undefined on input line 589.


LaTeX Warning: Citation `2016A' on page 10 undefined on input line 590.


LaTeX Warning: Citation `li2020single' on page 10 undefined on input line 591.


LaTeX Warning: Citation `yao2022dynamic' on page 10 undefined on input line 592.


LaTeX Warning: File `fig/Depth Estimation.png' not found on input line 600.


./main.tex:600: Package pdftex.def Error: File `fig/Depth Estimation.png' not found: using draft setting.

See the pdftex.def package documentation for explanation.
Type H <return> for immediate help.
....def Error: File `\Gin@base .png' not found: using draft setting.

See the pdftex.def package documentation for explanation.
Type H <return> for immediate help\@err@

l.600 \includegraphics[width=0.9\linewidth]{fig/Depth Estimation.png}

Try typing <return> to proceed.
If that doesn't work, type X <return> to quit.


LaTeX Warning: Citation `shin2016photon' on page 10 undefined on input line 602.


LaTeX Warning: Citation `2016A' on page 10 undefined on input line 602.


LaTeX Warning: Citation `li2020single' on page 10 undefined on input line 602.


LaTeX Warning: Citation `yao2022dynamic' on page 10 undefined on input line 602.


LaTeX Warning: Citation `shin2016photon' on page 10 undefined on input line 602.


LaTeX Warning: Citation `2016A' on page 10 undefined on input line 602.


LaTeX Warning: Citation `li2020single' on page 10 undefined on input line 602.


LaTeX Warning: Citation `yao2022dynamic' on page 10 undefined on input line 602.


LaTeX Warning: Citation `Malik2023TransientNeRF' on page 10 undefined on input line 617.


LaTeX Warning: Citation `2024Transientangelo' on page 10 undefined on input line 617.


LaTeX Warning: Citation `scheuble2025transient' on page 10 undefined on input line 633.



[10]

LaTeX Warning: Citation `Malik2023TransientNeRF' on page 11 undefined on input line 655.


LaTeX Warning: Citation `2024Transientangelo' on page 11 undefined on input line 662.


LaTeX Warning: File `fig/Multi-view reconstruction.png' not found on input line 672.


./main.tex:672: Package pdftex.def Error: File `fig/Multi-view reconstruction.png' not found: using draft setting.

See the pdftex.def package documentation for explanation.
Type H <return> for immediate help.
....def Error: File `\Gin@base .png' not found: using draft setting.

See the pdftex.def package documentation for explanation.
Type H <return> for immediate help\@err@

l.672 \includegraphics[width=0.9\linewidth]{fig/Multi-view reconstruction.png}

Try typing <return> to proceed.
If that doesn't work, type X <return> to quit.


Underfull \vbox (badness 10000) has occurred while \output is active []



[11]

LaTeX Warning: Citation `turin1960matched' on page 12 undefined on input line 694.


LaTeX Warning: Citation `Goyal_2025_ICCV' on page 12 undefined on input line 694.


LaTeX Warning: Citation `yao2022dynamic' on page 12 undefined on input line 694.


LaTeX Warning: Citation `qi2017pointnet++' on page 12 undefined on input line 696.


LaTeX Warning: Citation `ma2022rethinking' on page 12 undefined on input line 696.


LaTeX Warning: Citation `zhao2021point' on page 12 undefined on input line 696.


LaTeX Warning: Citation `qian2022pointnext' on page 12 undefined on input line 696.


Overfull \hbox (5.09593pt too wide) in paragraph at lines 707--709
\T1/cmr/m/n/10 mance un-der dif-fer-ent com-bi-na-tions of histogram-domain pre-pro-cess-ing and point-
[]



[12]

LaTeX Warning: Citation `qi2017pointnet++' on page 13 undefined on input line 765.


LaTeX Warning: Citation `ma2022rethinking' on page 13 undefined on input line 765.


LaTeX Warning: Citation `zhao2021point' on page 13 undefined on input line 765.


LaTeX Warning: Citation `qian2022pointnext' on page 13 undefined on input line 765.


LaTeX Warning: Citation `turin1960matched' on page 13 undefined on input line 765.


LaTeX Warning: Citation `Goyal_2025_ICCV' on page 13 undefined on input line 765.


LaTeX Warning: Citation `yao2022dynamic' on page 13 undefined on input line 765.


LaTeX Warning: File `fig/Semantic Segmentation.png' not found on input line 797.


./main.tex:797: Package pdftex.def Error: File `fig/Semantic Segmentation.png' not found: using draft setting.

See the pdftex.def package documentation for explanation.
Type H <return> for immediate help.
....def Error: File `\Gin@base .png' not found: using draft setting.

See the pdftex.def package documentation for explanation.
Type H <return> for immediate help\@err@

l.797 \includegraphics[width=0.9\linewidth]{fig/Semantic Segmentation.png}

Try typing <return> to proceed.
If that doesn't work, type X <return> to quit.


LaTeX Warning: Citation `Scheuble_2025_ICCV' on page 13 undefined on input line 812.


LaTeX Warning: Citation `qi2017pointnet++' on page 13 undefined on input line 849.


LaTeX Warning: Citation `dai2017scannet' on page 13 undefined on input line 850.



[13]

[14]

[15] (./main.bbl
No file main.brf.
\tf@brf=\write5
\openout5 = `main.brf'.



[16]

[17])

[18] (./main.aux)
***********
LaTeX2e <2025-06-01> patch level 1
L3 programming layer <2025-07-20>
***********

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

Package rerunfilecheck Info: File `main.out' has not changed.
(rerunfilecheck) Checksum: E8DAE5ABA2FB666C3F392386221A3ED1;406.

Package rerunfilecheck Warning: File `main.brf' has changed.
(rerunfilecheck) Rerun to get bibliographical references right.

Package rerunfilecheck Info: Checksums for `main.brf':
(rerunfilecheck) Before: <no file>
(rerunfilecheck) After: C282967AF14DF6F528B82C85AD0FDD9C;3764.
)
Here is how much of TeX's memory you used:
27224 strings out of 467801
511967 string characters out of 5431917
953827 words of memory out of 5000000
55313 multiletter control sequences out of 15000+600000
646748 words of font info for 86 fonts, out of 8000000 for 9000
1141 hyphenation exceptions out of 8191
99i,12n,101p,1453b,624s stack positions out of 10000i,1000n,20000p,200000b,200000s
</usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/cm-super/sfbx0700.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/cm-super/sfbx0900.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/cm-super/sfbx1000.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/cm-super/sfbx1200.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/cm-super/sfbx1440.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/cm-super/sfrm0700.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/cm-super/sfrm0900.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/cm-super/sfrm1000.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/cm-super/sfss0800.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/cm-super/sftt0900.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/urw/zapfding/uzdr.pfb>
Output written on main.pdf (18 pages, 23109597 bytes).
PDF statistics:
335 PDF objects out of 1000 (max. 8388607)
260 compressed objects within 3 object streams
95 named destinations out of 1000 (max. 500000)
36 words of extra memory for PDF output out of 10000 (max. 10000000)


--

==> lncs_history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug 
                                  reported by Alexander Malkis, TUM



==> lncs_readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

